Characterizing Quasars in the Mid-infrared: High Signal-to-Noise Spectral Templates

Mid-infrared (MIR) quasar spectra exhibit a suite of emission features including high ionization coronal lines from the narrow line region illuminated by the ionizing continuum, broad dust bumps from silicates and graphites, and polycyclic aromatic hydrocarbon (PAH) features from star formation in the host galaxy. However, in Spitzer Infared Spectrograph (IRS) data, few features are detected in most individual spectra because of typically low signal-to-noise ratios (S/N). By generating spectral composites from over 180 IRS observations of Sloan Digital Sky Survey broad-line quasars, we boost the S/N and reveal features in the complex spectra that are otherwise lost in the noise. In addition to an overall composite, we generate composites in three different luminosity bins that span the range of 5.6 micron luminosities of 10$^{40}$--10$^{46}$ (erg~s$^{-1}$). We detect the high-ionization, forbidden emission lines of [SIV], [OIV], and [NeV] 14 micron in all templates and PAH features in all but the most luminous template. Ratios of lines with a range of ionization potentials show no evidence for a strong difference in the shape of the 41--97 eV ionizing continuum over this range of luminosities. The scaling of the emission-line luminosities as a function of continuum luminosity is consistent with what is expected, and shows no indication of a ``disappearing narrow-line region.'' The broad 10 and 18 micron silicate features in emission increase in strength with increasing luminosity, and a broad 3--5 micron black body consistent with graphite emission at 750 K is evident in the highest luminosity template. We find that the intrinsic quasar continua for all luminosity templates are consistent; apparent differences arise primarily from host galaxy contamination most evident at low luminosity.

==> table1.txt <==
#Table 1 of Allison R. Hill et al (2013)
#This table contains all the objects used in generating the MIR and optical composites
#col 1: Object Name
#col 2,3,4: SDSS identifiers plate, fiberid, and mjd
#col 5,6: Spitzer IRS identifiers AORKEY, program ID
#col 7: redshift from Hewett & Wild (2010)
#col 8: 5.6 micron luminosity [erg/s] (log units)
#col 9: absolute i-band magnitude
#col 10: number denoting which object belongs in which template with 1, 2, 3 denoting the most luminous template, the intermediate luminosity template and the least luminous template respectively.
#
#
FTM1113+1244, 1604, 566, 53078, 22391040, 30119, 0.680, 46.095, -24.6, 1  
SDSSJ151307.75+605956.9, 351, 231, 51695, 14757376, 50588, 2.287, 46.052, -28.2, 1  
SDSSJ170102.18+612301.0, 613, 365, 52345, 25977088, 40936, 1.821, 46.013, -28.7, 1  
SDSSJ132120.48+574259.4, 760, 287, 52264, 18027776, 40936, 1.794, 45.902, -28.0, 1  
SDSSJ024933.42-083454.4, 1320, 376, 52759, 25977344, 3237, 1.774, 45.890, -28.5, 1  
KUV08086+4037, 621, 619, 52055, 25387776, 30119, 2.139, 45.830, -28.2, 1  
Q0947+482, 949, 512, 52427, 25387264, 40936, 1.653, 45.801, -27.4, 1  
SDSSJ105447.28+581909.5, 1005, 141, 52703, 25977600, 40936, 1.743, 45.800, -28.5, 1  
SDSSJ160950.72+532909.5, 456, 40, 51910, 14755328, 3237, 2.491, 45.790, -27.8, 1  
SDSSJ161238.27+532255.0, 812, 355, 52352, 14200576, 30745, 0.399, 45.772, -25.6, 1  
SDSSJ104155.16+571603.0, 621, 534, 52055, 25390848, 50588, 1.717, 45.758, -27.4, 1  
3C190, 2266, 162, 53679, 22913024, 86, 1.194, 45.741, -25.4, 1  
VerCP-12562, 949, 254, 52427, 25388032, 20741, 1.976, 45.729, -27.1, 1  
pg1543+489, 1840, 80, 53472, 10493696, 3237, 1.082, 45.713, -26.6, 1  
SDSSJ105153.77+565005.7, 816, 135, 52379, 25387520, 30119, 1.647, 45.670, -27.1, 1  
SDSSJ163021.65+411147.1, 948, 173, 52428, 25388800, 40330, 1.721, 45.667, -27.6, 1  
pg1049-005, 276, 251, 51909, 14192640, 20525, 0.359, 45.652, -26.0, 1  
SDSSJ142954.70+330134.7, 2009, 452, 53904, 25630976, 30877, 1.491, 45.626, -26.4, 1  
0738+313, 755, 225, 52235, 26702848, 50588, 0.631, 45.608, -26.4, 1  
SDSS161252.50+403032.0, 1336, 556, 52759, 25764096, 30745, 0.821, 45.553, -26.6, 1  
AXJ131021+3019, 2345, 410, 53757, 11305728, 3237, 0.185, 45.535, -23.3, 1  
SDSS164600.09+381833.3, 2345, 410, 53757, 17954816, 3237, 0.185, 45.535, -23.3, 1  
3C234, 1841, 436, 53491, 25390080, 50588, 2.076, 45.533, -27.7, 1  
, 818, 577, 52395, 25772544, 30715, 0.993, 45.450, -25.9, 1  
SDSS165614.00+351014.5, 820, 122, 52438, 25773568, 3374, 0.806, 45.385, -26.3, 1  
SDSSJ161425.17+375210.7, 1056, 569, 52764, 26917632, 20549, 0.553, 45.367, -26.0, 1  
SDSS161637.16+390356.8, 948, 494, 52428, 25389056, 50588, 1.903, 45.358, -26.8, 1  
3C287, 2110, 104, 53467, 4578560, 20549, 0.850, 45.352, -26.6, 1  
3C286, 1336, 88, 52759, 25765120, 86, 0.810, 45.342, -25.9, 1  
, 2665, 366, 54232, 22914560, 50588, 1.054, 45.322, -26.3, 1  
3C207, 1327, 343, 52781, 26919936, 20741, 0.594, 45.314, -25.7, 1  
2MASXJ15430777+1937522, 2110, 104, 53467, 26704128, 3237, 0.850, 45.285, -26.6, 1  
SDSS162123.86+425229.4, 2426, 625, 53795, 12239872, 20741, 0.680, 45.266, -25.2, 1  
SDSSJ142927.28+523849.5, 2167, 451, 53889, 26333696, 30119, 0.229, 45.251, -24.3, 1  
SDSS161456.56+460744.0, 1397, 190, 53119, 14199296, 3374, 0.267, 45.228, -25.1, 1  
PG1444+407, 815, 186, 52374, 25767168, 20142, 0.977, 45.221, -25.7, 1  
2MASSiJ0946364+205610, 814, 563, 52443, 25764864, 20241, 0.845, 45.203, -25.0, 1  
SDSSJ104114.48+575023.9, 968, 229, 52412, 22200576, 50588, 0.334, 45.105, -24.4, 1  
SDSSJ1039+6430, 489, 56, 51930, 13630208, 20741, 0.402, 45.028, -23.2, 1  
SDSS171117.6+584123, 2295, 248, 53734, 26330368, 20741, 0.279, 45.027, -24.0, 1  
SDSS171748.4+594820, 2769, 12, 54527, 14196992, 20142, 0.301, 44.996, -24.6, 1  
SDSS161756.77+423924.1, 981, 44, 52435, 26916608, 20241, 0.545, 44.990, -25.0, 1  
SDSS163726.88+404432.9, 1365, 378, 53062, 14193152, 20741, 0.144, 44.985, -24.1, 1  
PG1114+445, 1171, 528, 52753, 25765376, 50818, 0.973, 44.981, -25.5, 1  
PG1354+213, 817, 597, 52381, 25771008, 30745, 0.857, 44.971, -25.3, 1  
SDSSJ204333.20-001104.2, 353, 88, 51703, 14014208, 30119, 0.617, 44.940, -24.7, 1  
4C49.22, 1338, 296, 52765, 25769216, 50588, 0.850, 44.905, -25.1, 1  
SDSS162658.11+353030.1, 353, 627, 51703, 14015232, 40330, 0.763, 44.887, -25.5, 1  
PG0947+396, 386, 86, 51788, 14027264, 50588, 0.174, 44.885, -24.7, 1  
3C275.1, 1277, 332, 52765, 14190592, 20741, 0.206, 44.851, -24.4, 1  
PG2349-014, 421, 329, 51821, 26328576, 3374, 0.211, 44.837, -24.1, 1  
AXJ0843, 2949, 207, 54557, 26333952, 20549, 0.277, 44.836, -22.9, 1  
SDSSJ0920+4531, 2600, 55, 54243, 11304192, 20142, 0.555, 44.825, -24.7, 1  
2MASSiJ0058128+160201, 467, 358, 51901, 15084288, 50253, 0.111, 44.824, -22.0, 1  
PG1307+085, 1795, 457, 54507, 4735488, 20241, 0.154, 44.822, -24.4, 1  
2MASSiJ1456086+275008, 2146, 204, 54230, 26332672, 20741, 0.248, 44.816, -23.9, 1  
PG1202+281, 1673, 108, 53462, 14198528, 50588, 0.221, 44.802, -23.9, 1  
PG1427+480, 2226, 585, 53819, 14194432, 50588, 0.165, 44.797, -23.3, 1  
SDSSJ0123+0044, 1269, 141, 52937, 10482944, 30119, 0.398, 44.794, -23.4, 1  
SDSSJ073623.13+392617.7, 438, 189, 51884, 15083264, 20741, 0.121, 44.743, -22.4, 1  
2MASSiJ1637365+254302, 355, 475, 51788, 15084544, 30119, 0.113, 44.732, -22.6, 1  
SDSSJ080224.34+464300.6, 1393, 35, 52824, 14201088, 30119, 0.131, 44.695, -23.7, 2  
SDSS171126.9+585544, 432, 246, 51884, 15083520, 20741, 0.118, 44.690, -23.6, 2  
SDSSJ171350.31+572954.8, 2158, 114, 54209, 14200064, 30119, 0.136, 44.651, -23.6, 2  
PG1001+054, 353, 146, 51703, 14014720, 30119, 0.537, 44.628, -23.9, 2  
SDSSJ1323-0159, 1287, 420, 52728, 26916864, 20525, 0.546, 44.568, -23.1, 2  
2MASSiJ0816522+425829, 292, 218, 51609, 15079936, 20741, 0.089, 44.549, -23.4, 2  
2MASSiJ2342593+134750, 995, 4, 52731, 14190848, 20741, 0.160, 44.520, -23.6, 2  
SDSSJ075045.00+212546.3, 748, 243, 52233, 26335488, 40330, 0.299, 44.494, -24.1, 2  
PG1415+451, 419, 422, 51879, 15079680, 20741, 0.118, 44.483, -23.2, 2  
SDSSJ091955.34+552137.1, 451, 133, 51908, 15082496, 20741, 0.123, 44.445, -23.7, 2  
SDSSJ124859.91-010935.4, 1263, 549, 52708, 17726976, 20241, 0.408, 44.442, -24.1, 2  
PG1552+085, 1287, 296, 52728, 14197504, 20741, 0.114, 44.442, -23.4, 2  
SDSSJ004252.55+153246.7, 547, 217, 52207, 26329600, 20741, 0.235, 44.398, -23.8, 2  
SDSSJ1106+0357, 278, 41, 51900, 15078656, 20741, 0.090, 44.358, -23.4, 2  
Mrk34, 1727, 568, 53859, 14200832, 20741, 0.119, 44.256, -23.5, 2  
SDSSJ111100.60-005334.9, 2613, 342, 54481, 14194944, 20241, 0.064, 44.244, -22.9, 2  
2MASXJ15190146+1838053, 617, 529, 52072, 17729024, 20142, 0.268, 44.242, -23.3, 2  
SDSSJ101536.21+005459.3, 833, 264, 52314, 11298048, 20741, 0.174, 44.206, -23.6, 2  
SDSSJ154012.90+560946.4, 1163, 292, 52669, 17643008, 20741, 0.038, 44.181, -22.2, 2  
PG1448+273, 617, 278, 52072, 15078400, 20142, 0.074, 44.111, -22.5, 2  
SDSSJ094506.39+035551.1, 2793, 24, 54271, 26333184, 20741, 0.188, 44.099, -22.1, 2  
Mrk477, 284, 409, 51943, 17794816, 50094, 0.195, 44.095, -22.7, 2  
SDSSJ115138.24+004946.4, 570, 515, 52266, 27441920, 20741, 0.156, 44.054, -22.6, 2  
SDSSJ231055.50-090107.6, 2142, 637, 54208, 14451456, 40330, 0.065, 44.023, -22.8, 2  
SDSSJ151147.47+033827.3, 726, 462, 52226, 17729792, 20741, 0.364, 43.991, -23.7, 2  
SDSSJ101912.56+635802.6, 488, 161, 51914, 15076352, 20142, 0.041, 43.950, -22.7, 2  
REJ1034+393, 2290, 578, 53727, 26491392, 40330, 0.033, 43.924, -22.6, 2  
SDSSJ141556.84+052029.5, 310, 39, 51990, 15080960, 3624, 0.054, 43.914, -23.0, 2  
SDSSJ020615.98-001729.1, 583, 527, 52055, 15080192, 20741, 0.126, 43.895, -22.8, 2  
PG1244+026, 589, 111, 52055, 15079168, 20142, 0.036, 43.881, -22.8, 2  
SDSSJ150853.95-001149.0, 290, 21, 51941, 15077632, 20241, 0.081, 43.880, -21.0, 2  
SDSSJ131305.68-021039.2, 349, 55, 51699, 17729280, 20741, 0.276, 43.877, -23.0, 2  
PG0923+129, 522, 173, 52024, 15462656, 30119, 0.048, 43.870, -21.4, 2  
SDSSJ124035.82-002919.4, 339, 42, 51692, 15077120, 20741, 0.084, 43.856, -22.4, 2  
SDSSJ142748.28+050222.0, 2578, 195, 54093, 14203392, 20525, 0.029, 43.840, -22.3, 2  
SDSSJ150556.55-034226.3, 1430, 485, 53002, 14449920, 20741, 0.043, 43.812, -22.2, 2  
PG0934+013, 340, 485, 51990, 15077376, 20741, 0.084, 43.806, -22.6, 2  
PG0921+525, 404, 141, 51812, 15076096, 20741, 0.043, 43.798, -23.6, 2  
Mrk110, 476, 523, 52314, 14190336, 30119, 0.051, 43.796, -21.8, 2  
SDSSJ130509.98-033209.2, 451, 210, 51908, 15082752, 20741, 0.049, 43.771, -21.3, 2  
NGC4922, 615, 108, 52347, 14200320, 30119, 0.030, 43.748, -21.6, 2  
SDSSJ091913.18+552755.0, 585, 368, 52027, 15078912, 30119, 0.106, 43.726, -22.8, 2  
PG1534+580, 404, 79, 51812, 15070208, 20741, 0.074, 43.712, -21.4, 2  
Mrk705, 767, 418, 52252, 14189824, 20741, 0.035, 43.695, -21.5, 2  
PG1351+236, 767, 418, 52252, 25816832, 20741, 0.035, 43.695, -21.5, 2  
NGC5256, 2127, 85, 53859, 4855296, 20741, 0.017, 43.670, -22.5, 2  
PG1244+026, 676, 453, 52178, 15079424, 30119, 0.072, 43.667, -21.5, 2  
SDSSJ130842.24+021924.4, 1622, 5, 53385, 26484480, 20741, 0.036, 43.665, -22.8, 2  
Mrk493, 945, 441, 52652, 27441152, 30119, 0.146, 43.660, -22.1, 2  
Mrk417, 525, 276, 52295, 15080448, 30119, 0.140, 43.660, -22.5, 2  
SDSSJ164840.15+425547.6, 1264, 550, 52707, 26496000, 30119, 0.029, 43.656, -22.9, 2  
CGCG041-020, 631, 325, 52079, 15084032, 20741, 0.129, 43.652, -22.5, 2  
UGC7064, 2783, 517, 54524, 14196736, 30119, 0.055, 43.618, -22.4, 2  
SDSSJ225331.40+004825.5, 2578, 195, 54093, 14451712, 20741, 0.029, 43.618, -22.3, 2  
NGC5548, 522, 173, 52024, 14449664, 20741, 0.048, 43.613, -21.4, 2  
NGC4992, 2228, 334, 53818, 10870272, 20142, 0.025, 43.607, -22.8, 2  
2MASXJ10032788+5541535, 1417, 78, 53141, 14451200, 20741, 0.031, 43.574, -22.3, 2  
PSB14, 420, 314, 51871, 15075584, 20741, 0.039, 43.523, -22.9, 2  
PSB11, 497, 14, 51989, 17795584, 20741, 0.106, 43.505, -20.9, 2  
ARK347, 271, 277, 51883, 17794304, 20741, 0.094, 43.503, -20.2, 2  
SDSSJ101346.82-005451.2, 999, 476, 52636, 22931456, 30119, 0.053, 43.501, -21.4, 2  
Mrk1490, 1696, 69, 53116, 26490880, 30119, 0.025, 43.497, -22.9, 3  
Mrk590, 1008, 558, 52707, 14191872, 20741, 0.045, 43.481, -21.8, 3  
UM614, 1284, 349, 52736, 10510592, 20142, 0.028, 43.442, -19.7, 3  
UGC6436, 530, 165, 52026, 26497024, 20142, 0.033, 43.435, -21.7, 3  
NGC5252, 446, 420, 51899, 15075072, 20741, 0.045, 43.391, -22.2, 3  
IRAS01364-1042, 758, 300, 52253, 23510784, 20142, 0.042, 43.378, -21.8, 3  
SDSSJ084137.87+545506.5, 1073, 132, 52649, 4850688, 50818, 0.026, 43.364, -23.3, 3  
SDSSJ135724.52+652505.8, 1930, 218, 53347, 10869760, 82, 0.028, 43.359, -22.8, 3  
NGC2622, 483, 4, 51924, 15076864, 20142, 0.099, 43.319, -21.7, 3  
SDSSJ141234.67-003500.0, 411, 513, 51817, 15073536, 20142, 0.044, 43.312, -22.0, 3  
SDSSJ085337.44+004409.6, 303, 302, 51615, 17795840, 20084, 0.127, 43.311, -22.1, 3  
PSB19, 663, 203, 52145, 14836224, 3624, 0.048, 43.267, -21.2, 3  
SDSSJ085554.27+005110.9, 853, 111, 52374, 18946304, 3624, 0.023, 43.264, -23.1, 3  
SDSSJ170046.95+622056.4, 514, 331, 51994, 17794560, 30291, 0.081, 43.246, -21.9, 3  
3C15, 832, 364, 52312, 26496256, 50508, 0.027, 43.203, -21.4, 3  
SDSSJ114008.71+030711.4, 1599, 526, 53089, 23509504, 30119, 0.033, 43.176, -22.1, 3  
NGC5104, 1754, 310, 53385, 14839040, 20142, 0.034, 43.161, -22.8, 3  
Mrk471, 690, 207, 52261, 14804992, 50508, 0.074, 43.152, -23.2, 3  
2MASXJ09112999+4528060, 1672, 489, 53460, 14839552, 50508, 0.026, 43.132, -21.7, 3  
SDSSJ090738.73+564358.1, 550, 582, 51959, 15068928, 50508, 0.051, 43.131, -21.7, 3  
2MASXJ09043699+5536025, 468, 113, 51912, 15074560, 50508, 0.052, 43.106, -21.8, 3  
SDSSJ094310.11+604559.1, 450, 469, 51908, 26495744, 30075, 0.037, 43.056, -21.0, 3  
Mrk291, 486, 59, 51910, 15082240, 30075, 0.074, 43.054, -20.5, 3  
SDSSJ010712.03+140844.9, 932, 584, 52620, 23510272, 50508, 0.056, 43.040, -21.9, 3  
SDSSJ144502.01+044626.5, 422, 224, 51811, 17792768, 50508, 0.077, 43.037, -20.6, 3  
SDSSJ021405.91-001637.0, 337, 425, 51997, 17795328, 50508, 0.081, 42.975, -20.6, 3  
PSB18, 297, 343, 51959, 10510080, 20142, 0.019, 42.967, -22.4, 3  
SDSSJ152808.52+035729.3, 1446, 129, 53080, 18852864, 30075, 0.024, 42.910, -21.4, 3  
SDSSJ114428.79-033415.0, 1592, 419, 52990, 23509760, 3223, 0.019, 42.868, -20.9, 3  
SDSSJ135828.17+651546.3, 2172, 164, 54230, 14450944, 20142, 0.036, 42.849, -21.6, 3  
, 1785, 615, 54439, 18944000, 242, 0.011, 42.835, -20.8, 3  
SDSSJ024035.72-083520.6, 1785, 615, 54439, 26487808, 242, 0.011, 42.835, -20.8, 3  
SDSSJ164634.82+430107.3, 608, 173, 52081, 17796352, 30075, 0.128, 42.823, -20.0, 3  
Mrk18, 712, 488, 52199, 17793280, 50792, 0.102, 42.788, -20.2, 3  
, 519, 487, 52283, 26496768, 50792, 0.024, 42.767, -21.4, 3  
SDSSJ030350.45-001215.9, 502, 217, 51957, 17794048, 50792, 0.100, 42.762, -20.3, 3  
SDSSJ082912.67+500652.3, 611, 437, 52055, 15073280, 3624, 0.039, 42.743, -22.2, 3  
SDSSJ101108.40+002908.7, 443, 514, 51873, 15075328, 50792, 0.043, 42.727, -20.0, 3  
SDSSJ101756.89+390527.9, 351, 202, 51780, 17796608, 50683, 0.069, 42.662, -20.5, 3  
SDSSJ170246.09+602818.9, 411, 166, 51817, 15067136, 3551, 0.028, 42.641, -21.9, 3  
3C192, 359, 535, 51821, 17796864, 20083, 0.099, 42.594, -20.2, 3  
3C264, 544, 127, 52201, 14807296, 50196, 0.041, 42.589, -24.1, 3  
SDSSJ144242.62+011911.1, 1427, 409, 52996, 27444736, 50196, 0.054, 42.545, -21.4, 3  
SDSSJ131305.81+012755.9, 2506, 558, 54179, 19169792, 50683, 0.022, 42.493, -23.2, 3  
SDSSJ143450.62+033842.5, 587, 23, 52026, 15081984, 74, 0.067, 42.480, -20.4, 3  
NGC4235, 2509, 492, 54180, 10516224, 50196, 0.023, 42.400, -23.3, 3  
SDSSJ171518.57+573931.6, 537, 264, 52027, 15071744, 50196, 0.034, 42.369, -21.6, 3  
SDSSJ151135.60+023807.0, 586, 234, 52023, 17796096, 50196, 0.028, 42.329, -21.3, 3  
SDSSJ010053.57+152728.1, 525, 91, 52295, 15072256, 40314, 0.029, 42.282, -21.3, 3  
SDSSJ011905.14+003745.0, 355, 500, 51788, 15081216, 3231, 0.028, 42.178, -21.4, 3  
SDSSJ094716.13+534944.9, 1624, 32, 53386, 22086144, 40314, 0.007, 42.143, -21.7, 3  
SDSSJ102332.00+645240.2, 769, 225, 54530, 17799168, 50138, 0.038, 42.068, -20.0, 3  
NGC3185, 1818, 579, 54539, 14809600, 50087, 0.044, 41.865, -23.5, 3  
NGC3642, 397, 474, 51794, 17797888, 50328, 0.019, 41.606, -20.0, 3  
NGC5273, 489, 308, 51930, 17799680, 50328, 0.040, 41.581, -20.7, 3  
SDSSJ011059.31+002601.1, 1378, 459, 53061, 10514176, 50328, 0.009, 41.370, -21.9, 3  
SDSSJ103234.85+650227.9, 834, 418, 52316, 14838016, 30314, 0.025, 41.351, -20.9, 3  
NGC4168, 951, 511, 52398, 10512640, 50328, 0.005, 41.320, -20.5, 3  
NGC4395, 2101, 49, 53858, 22089216, 50087, 0.003, 41.253, -19.7, 3  
 , 489, 193, 51930, 17799936, 50087, 0.006, 41.093, -20.0, 3  
 , 1612, 491, 53149, 22085632, 50087, 0.008, 41.012, -22.0, 3  
 , 2015, 251, 53819, 17792256, 50087, 0.001, 39.780, -15.1, 3  
 , 2015, 251, 53819, 26488576, 20493, 0.001, 39.780, -15.1, 3  


==> table2.txt <==
#Table 2 of Allison R. Hill et al (2013)
#This table contains the values for the templates generated from the objects listed in Table 1. Entries which contain a '-1' indicate no wavelength coverage for that template.
#col 1: wavelength [micron]
#col 2: total template (spectral average of all objects) in units of L_{nu}
#col 3,4,5: the most luminous, intermediate luminosity and least luminous template (corresponding to values 1, 2 and 3 from col 10 of Table 1) in units if L_{nu}
#
#
1.6909, 0.1088, 0.1088, -1, -1 
1.7409, 0.1040, 0.1040, -1, -1 
1.7909, 0.1115, 0.1115, -1, -1 
1.8409, 0.1299, 0.1299, -1, -1 
1.8909, 0.1625, 0.1625, -1, -1 
1.9409, 0.1440, 0.1440, -1, -1 
1.9909, 0.1537, 0.1537, -1, -1 
2.0409, 0.1646, 0.1646, -1, -1 
2.0909, 0.1641, 0.1641, -1, -1 
2.1409, 0.1672, 0.1672, -1, -1 
2.1909, 0.1828, 0.1828, -1, -1 
2.2409, 0.1822, 0.1822, -1, -1 
2.2909, 0.1895, 0.1895, -1, -1 
2.3409, 0.2154, 0.2154, -1, -1 
2.3909, 0.1970, 0.1970, -1, -1 
2.4409, 0.2051, 0.2051, -1, -1 
2.4909, 0.2390, 0.2390, -1, -1 
2.5409, 0.2670, 0.2670, -1, -1 
2.5909, 0.2818, 0.2818, -1, -1 
2.6409, 0.2572, 0.2572, -1, -1 
2.6909, 0.2387, 0.2387, -1, -1 
2.7409, 0.2544, 0.2544, -1, -1 
2.7909, 0.2563, 0.2563, -1, -1 
2.8409, 0.2781, 0.2781, -1, -1 
2.8909, 0.2585, 0.2585, -1, -1 
2.9409, 0.2816, 0.2816, -1, -1 
2.9909, 0.2871, 0.2871, -1, -1 
3.0409, 0.3055, 0.3055, -1, -1 
3.0909, 0.2905, 0.2905, -1, -1 
3.1409, 0.3133, 0.3133, -1, -1 
3.1909, 0.3413, 0.3413, -1, -1 
3.2409, 0.3469, 0.3469, -1, -1 
3.2909, 0.3220, 0.3220, -1, -1 
3.3409, 0.3388, 0.3388, -1, -1 
3.3909, 0.3296, 0.3296, -1, -1 
3.4409, 0.3305, 0.3305, -1, -1 
3.4909, 0.3277, 0.3366, 0.1780, -1 
3.5409, 0.3441, 0.3502, 0.2408, -1 
3.5909, 0.3554, 0.3392, 0.3718, -1 
3.6409, 0.3529, 0.3590, 0.2488, -1 
3.6909, 0.3111, 0.3108, 0.3161, -1 
3.7409, 0.3398, 0.3408, 0.3245, -1 
3.7909, 0.3487, 0.3443, 0.3860, -1 
3.8409, 0.3371, 0.3285, 0.4185, -1 
3.8909, 0.3550, 0.3461, 0.4397, -1 
3.9409, 0.3505, 0.3470, 0.3752, -1 
3.9909, 0.3425, 0.3466, 0.3112, -1 
4.0409, 0.3454, 0.3444, 0.3526, -1 
4.0909, 0.3496, 0.3528, 0.3305, -1 
4.1409, 0.3525, 0.3472, 0.3840, -1 
4.1909, 0.3379, 0.3502, 0.2825, -1 
4.2409, 0.3198, 0.3166, 0.2767, -1 
4.2909, 0.3285, 0.3474, 0.2306, -1 
4.3409, 0.3454, 0.3494, 0.3254, -1 
4.3909, 0.3402, 0.3465, 0.3067, -1 
4.4409, 0.3650, 0.3669, 0.3532, -1 
4.4909, 0.3650, 0.3589, 0.3543, -1 
4.5409, 0.3581, 0.3592, 0.3188, -1 
4.5909, 0.3544, 0.3653, 0.3122, -1 
4.6409, 0.3630, 0.3707, 0.3061, -1 
4.6909, 0.3733, 0.3762, 0.3645, -1 
4.7409, 0.3579, 0.3724, 0.2976, 0.3806 
4.7909, 0.3476, 0.3606, 0.3215, 0.2963 
4.8409, 0.3431, 0.3624, 0.3098, 0.4427 
4.8909, 0.3449, 0.3650, 0.2987, 0.4011 
4.9409, 0.3319, 0.3621, 0.2913, 0.2933 
4.9909, 0.3310, 0.3701, 0.2795, 0.3578 
5.0409, 0.3354, 0.3720, 0.2802, 0.3204 
5.0909, 0.3441, 0.3738, 0.2937, 0.3546 
5.1409, 0.3337, 0.3722, 0.2960, 0.3483 
5.1909, 0.3581, 0.3896, 0.3054, 0.4013 
5.2409, 0.3667, 0.3948, 0.3067, 0.4172 
5.2909, 0.3735, 0.4010, 0.3172, 0.4087 
5.3409, 0.3740, 0.4009, 0.3141, 0.4207 
5.3909, 0.3689, 0.4006, 0.3005, 0.4109 
5.4409, 0.3644, 0.4032, 0.3218, 0.3729 
5.4909, 0.3766, 0.3999, 0.3218, 0.4014 
5.5409, 0.3746, 0.4174, 0.3236, 0.3972 
5.5909, 0.3956, 0.4170, 0.3407, 0.4425 
5.6409, 0.4001, 0.4111, 0.3389, 0.4649 
5.6909, 0.4061, 0.4269, 0.3335, 0.4642 
5.7409, 0.3969, 0.4091, 0.3393, 0.4681 
5.7909, 0.4041, 0.4271, 0.3332, 0.4550 
5.8409, 0.3967, 0.4253, 0.3348, 0.4434 
5.8909, 0.4156, 0.4364, 0.3462, 0.4756 
5.9409, 0.4166, 0.4257, 0.3438, 0.4753 
5.9909, 0.4274, 0.4434, 0.3565, 0.4892 
6.0409, 0.4525, 0.4398, 0.3710, 0.5402 
6.0909, 0.4538, 0.4432, 0.3634, 0.5465 
6.1409, 0.4632, 0.4520, 0.3840, 0.6774 
6.1909, 0.5007, 0.4680, 0.4098, 0.8768 
6.2409, 0.4988, 0.4702, 0.4107, 0.8290 
6.2909, 0.4866, 0.4695, 0.4056, 0.7303 
6.3409, 0.4723, 0.4913, 0.3909, 0.6302 
6.3909, 0.4864, 0.4733, 0.3825, 0.5897 
6.4409, 0.4767, 0.4828, 0.3855, 0.5699 
6.4909, 0.4610, 0.4601, 0.3846, 0.5557 
6.5409, 0.4416, 0.4851, 0.3739, 0.5192 
6.5909, 0.4564, 0.4686, 0.3797, 0.5643 
6.6409, 0.4651, 0.4825, 0.3938, 0.5788 
6.6909, 0.4555, 0.4709, 0.3899, 0.5814 
6.7409, 0.4552, 0.4768, 0.3891, 0.5482 
6.7909, 0.4825, 0.4993, 0.3953, 0.5604 
6.8409, 0.4814, 0.4714, 0.3916, 0.5852 
6.8909, 0.5057, 0.4713, 0.4218, 0.6257 
6.9409, 0.5108, 0.4884, 0.4168, 0.6573 
6.9909, 0.4935, 0.4821, 0.4271, 0.7133 
7.0409, 0.4862, 0.4934, 0.4198, 0.6222 
7.0909, 0.5112, 0.4726, 0.4298, 0.6254 
7.1409, 0.4787, 0.4826, 0.4229, 0.6643 
7.1909, 0.4842, 0.5114, 0.4271, 0.6984 
7.2409, 0.5024, 0.5083, 0.4410, 0.7295 
7.2909, 0.5230, 0.5387, 0.4441, 0.7707 
7.3409, 0.5246, 0.5219, 0.4585, 0.8316 
7.3909, 0.5349, 0.5262, 0.4622, 0.7649 
7.4409, 0.5529, 0.5233, 0.4715, 0.7299 
7.4909, 0.5600, 0.5336, 0.4917, 1.0064 
7.5409, 0.5860, 0.5716, 0.5223, 1.0695 
7.5909, 0.6009, 0.5430, 0.5363, 1.1367 
7.6409, 0.6259, 0.5652, 0.5716, 1.1737 
7.6909, 0.6244, 0.5679, 0.5521, 0.7529 
7.7409, 0.6026, 0.5576, 0.5317, 0.7351 
7.7909, 0.6007, 0.5493, 0.5252, 0.7860 
7.8409, 0.6153, 0.5553, 0.5310, 0.7738 
7.8909, 0.6004, 0.5403, 0.5246, 0.7664 
7.9409, 0.5948, 0.5554, 0.5117, 0.8961 
7.9909, 0.5817, 0.5607, 0.5184, 0.7674 
8.0409, 0.5998, 0.5510, 0.5149, 0.7315 
8.0909, 0.5624, 0.5711, 0.5087, 0.6909 
8.1409, 0.5737, 0.5566, 0.4915, 0.6743 
8.1909, 0.5886, 0.5587, 0.4965, 0.7471 
8.2409, 0.5826, 0.5520, 0.4962, 0.6950 
8.2909, 0.5571, 0.5688, 0.5038, 0.7388 
8.3409, 0.6022, 0.5821, 0.5208, 0.7505 
8.3909, 0.5915, 0.5672, 0.5098, 0.7422 
8.4409, 0.5953, 0.5746, 0.5132, 0.7566 
8.4909, 0.5909, 0.5954, 0.5183, 0.7322 
8.5409, 0.6118, 0.5992, 0.5362, 0.7029 
8.5909, 0.6001, 0.5875, 0.5414, 0.8041 
8.6409, 0.6080, 0.6031, 0.5312, 0.8018 
8.6909, 0.6038, 0.6144, 0.5360, 0.7486 
8.7409, 0.6027, 0.6239, 0.5402, 0.7350 
8.7909, 0.6027, 0.6342, 0.5309, 0.6790 
8.8409, 0.5960, 0.6321, 0.5145, 0.6783 
8.8909, 0.5826, 0.6257, 0.5211, 0.6448 
8.9409, 0.5940, 0.6286, 0.5325, 0.6442 
8.9909, 0.6091, 0.6250, 0.5463, 0.6411 
9.0409, 0.5871, 0.6346, 0.5406, 0.6225 
9.0909, 0.5813, 0.6399, 0.5284, 0.5816 
9.1409, 0.5785, 0.6499, 0.5346, 0.5720 
9.1909, 0.5895, 0.6596, 0.5409, 0.5977 
9.2409, 0.6000, 0.6592, 0.5377, 0.6095 
9.2909, 0.5974, 0.6581, 0.5426, 0.6102 
9.3409, 0.6035, 0.6662, 0.5494, 0.6034 
9.3909, 0.6068, 0.6670, 0.5584, 0.5907 
9.4409, 0.6208, 0.6959, 0.5661, 0.6121 
9.4909, 0.6320, 0.7135, 0.5772, 0.6177 
9.5409, 0.6371, 0.7272, 0.5916, 0.6168 
9.5909, 0.6595, 0.7192, 0.6042, 0.6414 
9.6409, 0.6702, 0.7465, 0.6061, 0.6687 
9.6909, 0.6867, 0.7244, 0.6182, 0.6907 
9.7409, 0.6725, 0.7347, 0.6018, 0.6776 
9.7909, 0.6539, 0.7548, 0.6013, 0.6213 
9.8409, 0.6562, 0.7684, 0.6103, 0.6078 
9.8909, 0.6668, 0.7751, 0.6127, 0.6256 
9.9409, 0.6601, 0.7674, 0.6228, 0.6165 
9.9909, 0.6610, 0.7563, 0.6153, 0.6252 
10.0409, 0.6800, 0.7662, 0.6280, 0.6579 
10.0909, 0.6889, 0.7752, 0.6569, 0.6576 
10.1409, 0.6948, 0.7839, 0.6596, 0.6521 
10.1909, 0.6890, 0.7683, 0.6601, 0.6601 
10.2409, 0.6864, 0.7737, 0.6609, 0.6483 
10.2909, 0.7058, 0.7952, 0.6740, 0.6719 
10.3409, 0.7180, 0.8057, 0.6871, 0.6847 
10.3909, 0.7284, 0.8111, 0.6956, 0.6983 
10.4409, 0.7542, 0.8284, 0.7209, 0.7240 
10.4909, 0.8034, 0.8578, 0.7798, 0.7759 
10.5409, 0.8163, 0.8837, 0.7747, 0.8008 
10.5909, 0.7885, 0.8625, 0.7266, 0.7950 
10.6409, 0.7543, 0.8195, 0.7092, 0.7682 
10.6909, 0.7618, 0.8266, 0.7084, 0.7714 
10.7409, 0.7757, 0.8478, 0.7196, 0.7829 
10.7909, 0.7810, 0.8538, 0.7184, 0.7947 
10.8409, 0.7768, 0.8437, 0.7303, 0.7966 
10.8909, 0.7912, 0.8460, 0.7372, 0.8113 
10.9409, 0.8136, 0.8545, 0.7510, 0.8425 
10.9909, 0.8192, 0.8473, 0.7488, 0.8781 
11.0409, 0.8508, 0.8542, 0.7606, 0.9182 
11.0909, 0.8511, 0.8591, 0.7832, 0.9618 
11.1409, 0.9041, 0.8679, 0.8548, 1.0839 
11.1909, 1.0049, 0.8879, 0.9301, 1.3834 
11.2409, 1.0471, 0.9162, 0.9849, 1.4871 
11.2909, 1.0463, 0.9322, 0.9763, 1.4661 
11.3409, 1.0427, 0.8824, 0.9413, 1.3523 
11.3909, 0.9727, 0.9153, 0.8970, 1.2464 
11.4409, 0.9293, 0.9043, 0.8207, 1.1573 
11.4909, 0.8953, 0.8940, 0.8135, 1.0815 
11.5409, 0.8913, 0.9051, 0.8029, 1.0479 
11.5909, 0.9101, 0.9118, 0.8295, 0.9764 
11.6409, 0.8926, 0.9217, 0.8193, 0.9315 
11.6909, 0.8760, 0.9175, 0.8040, 0.9377 
11.7409, 0.8612, 0.9202, 0.7863, 0.8845 
11.7909, 0.8728, 0.9140, 0.7932, 0.8975 
11.8409, 0.8894, 0.9341, 0.8108, 0.9151 
11.8909, 0.8926, 0.9473, 0.8241, 0.9128 
11.9409, 0.9009, 0.9389, 0.8330, 0.9473 
11.9909, 0.8978, 0.9466, 0.8231, 0.9348 
12.0409, 0.8966, 0.9448, 0.8383, 0.9387 
12.0909, 0.8886, 0.9386, 0.8287, 0.9275 
12.1409, 0.8735, 0.9328, 0.8304, 0.9367 
12.1909, 0.8859, 0.9332, 0.8264, 0.9010 
12.2409, 0.9165, 0.9423, 0.8370, 0.9457 
12.2909, 0.9365, 0.9534, 0.8663, 0.9938 
12.3409, 0.9273, 0.9637, 0.8572, 1.0190 
12.3909, 0.9451, 0.9518, 0.8885, 0.9952 
12.4409, 0.9308, 0.9530, 0.8995, 1.0309 
12.4909, 0.9471, 0.9534, 0.8970, 1.0575 
12.5409, 0.9538, 0.9622, 0.9015, 1.0792 
12.5909, 0.9702, 0.9896, 0.9114, 1.0870 
12.6409, 0.9830, 0.9943, 0.9440, 1.0903 
12.6909, 1.0012, 1.0057, 0.9666, 1.1155 
12.7409, 1.0658, 1.0320, 0.9694, 1.2246 
12.7909, 1.1870, 1.0512, 1.0680, 1.3391 
12.8409, 1.1632, 1.0486, 1.0495, 1.3034 
12.8909, 1.0474, 0.9584, 0.9739, 1.1341 
12.9409, 0.9682, 0.9146, 0.9277, 0.9858 
12.9909, 0.9433, 0.9658, 0.9085, 0.9656 
13.0409, 0.9328, 0.9128, 0.9034, 0.9720 
13.0909, 0.9438, 0.9302, 0.9107, 0.9843 
13.1409, 0.9361, 0.9284, 0.9191, 1.0186 
13.1909, 0.9377, 0.9369, 0.9103, 0.9687 
13.2409, 0.9389, 0.9235, 0.9186, 0.9709 
13.2909, 0.9401, 0.9338, 0.9242, 0.9493 
13.3409, 0.9285, 0.9313, 0.9176, 0.9154 
13.3909, 0.9334, 0.9226, 0.9307, 0.9254 
13.4409, 0.9429, 0.9384, 0.9460, 0.9309 
13.4909, 0.9386, 0.9591, 0.9433, 0.9199 
13.5409, 0.9486, 0.9687, 0.9413, 0.9250 
13.5909, 0.9438, 0.9845, 0.9558, 0.8899 
13.6409, 0.9410, 0.9658, 0.9710, 0.8876 
13.6909, 0.9612, 0.9500, 0.9615, 0.9145 
13.7409, 0.9610, 0.9529, 0.9640, 0.9120 
13.7909, 0.9720, 0.9579, 0.9691, 0.9543 
13.8409, 0.9812, 0.9717, 0.9715, 0.9932 
13.8909, 0.9878, 0.9879, 0.9878, 0.9976 
13.9409, 0.9982, 0.9824, 0.9947, 1.0100 
13.9909, 0.9975, 1.0020, 0.9976, 0.9931 
14.0409, 0.9972, 1.0013, 1.0061, 0.9818 
14.0909, 0.9982, 1.0180, 1.0105, 0.9778 
14.1409, 1.0204, 1.0216, 1.0263, 0.9638 
14.1909, 1.0345, 1.0412, 1.0465, 1.0280 
14.2409, 1.0793, 1.0555, 1.0734, 1.0828 
14.2909, 1.1187, 1.0959, 1.1404, 1.1420 
14.3409, 1.1415, 1.0902, 1.1410, 1.1238 
14.3909, 1.0947, 1.0776, 1.1225, 1.0665 
14.4409, 1.0475, 1.0767, 1.0639, 0.9977 
14.4909, 1.0294, 1.0309, 1.0545, 0.9967 
14.5409, 1.0293, 1.0395, 1.0564, 0.9907 
14.5909, 1.0353, 1.0713, 1.0574, 1.0050 
14.6409, 1.0496, 1.0875, 1.0761, 0.9834 
14.6909, 1.0490, 1.0943, 1.0820, 1.0016 
14.7409, 1.0597, 1.0874, 1.0916, 1.0073 
14.7909, 1.0664, 1.0821, 1.0920, 1.0046 
14.8409, 1.0892, 1.0928, 1.0922, 1.0392 
14.8909, 1.1006, 1.1127, 1.1086, 1.0228 
14.9409, 1.0916, 1.1229, 1.1195, 1.0123 
14.9909, 1.0809, 1.0995, 1.1223, 0.9977 
15.0409, 1.0908, 1.1089, 1.1234, 1.0174 
15.0909, 1.1037, 1.1231, 1.1443, 1.0420 
15.1409, 1.1250, 1.1466, 1.1244, 1.0224 
15.1909, 1.1155, 1.1457, 1.1526, 1.0285 
15.2409, 1.1259, 1.1565, 1.1551, 1.0640 
15.2909, 1.1369, 1.1495, 1.1711, 1.0531 
15.3409, 1.1405, 1.1432, 1.1735, 1.0537 
15.3909, 1.1460, 1.1804, 1.1783, 1.0642 
15.4409, 1.2070, 1.2199, 1.2228, 1.1528 
15.4909, 1.3066, 1.2692, 1.3541, 1.3505 
15.5409, 1.4300, 1.2981, 1.4858, 1.5468 
15.5909, 1.4220, 1.3214, 1.4673, 1.5087 
15.6409, 1.3716, 1.2923, 1.3630, 1.3984 
15.6909, 1.2534, 1.2387, 1.2830, 1.2447 
15.7409, 1.2035, 1.2175, 1.2479, 1.1671 
15.7909, 1.2077, 1.1991, 1.2406, 1.1583 
15.8409, 1.2171, 1.1867, 1.2615, 1.1530 
15.8909, 1.2233, 1.1842, 1.2807, 1.1473 
15.9409, 1.2333, 1.2043, 1.2849, 1.1542 
15.9909, 1.2451, 1.2141, 1.2923, 1.1627 
16.0409, 1.2606, 1.2222, 1.2824, 1.2080 
16.0909, 1.2945, 1.2443, 1.3033, 1.2515 
16.1409, 1.2932, 1.2503, 1.3476, 1.2503 
16.1909, 1.2954, 1.2356, 1.3412, 1.2868 
16.2409, 1.3310, 1.2460, 1.3543, 1.3029 
16.2909, 1.3439, 1.2622, 1.3564, 1.3638 
16.3409, 1.3716, 1.2716, 1.3618, 1.4077 
16.3909, 1.4144, 1.2841, 1.3978, 1.4961 
16.4409, 1.4375, 1.3036, 1.4218, 1.5207 
16.4909, 1.4494, 1.3054, 1.4260, 1.5224 
16.5409, 1.4169, 1.2976, 1.3934, 1.5312 
16.5909, 1.4012, 1.2915, 1.3885, 1.4640 
16.6409, 1.4094, 1.3006, 1.4173, 1.3913 
16.6909, 1.4080, 1.3031, 1.4294, 1.3855 
16.7409, 1.4206, 1.2974, 1.4274, 1.4467 
16.7909, 1.4324, 1.3036, 1.4155, 1.4915 
16.8409, 1.4388, 1.3152, 1.4435, 1.4622 
16.8909, 1.4571, 1.3364, 1.4678, 1.5402 
16.9409, 1.5173, 1.3741, 1.4988, 1.5897 
16.9909, 1.5629, 1.3981, 1.5213, 1.6916 
17.0409, 1.5919, 1.3945, 1.5570, 1.7318 
17.0909, 1.6006, 1.3807, 1.5560, 1.7032 
17.1409, 1.5637, 1.3785, 1.5338, 1.6642 
17.1909, 1.5291, 1.3543, 1.4965, 1.6326 
17.2409, 1.5227, 1.3861, 1.5151, 1.5923 
17.2909, 1.5390, 1.4030, 1.5358, 1.5979 
17.3409, 1.5446, 1.4077, 1.5496, 1.6348 
17.3909, 1.5285, 1.3985, 1.5588, 1.5667 
17.4409, 1.5068, 1.3943, 1.5559, 1.4945 
17.4909, 1.4851, 1.4030, 1.5504, 1.4232 
17.5409, 1.4794, 1.4040, 1.5216, 1.4693 
17.5909, 1.4635, 1.4009, 1.4964, 1.4579 
17.6409, 1.4348, 1.3853, 1.4820, 1.4323 
17.6909, 1.4338, 1.3873, 1.4820, 1.4075 
17.7409, 1.4574, 1.3899, 1.4812, 1.4463 
17.7909, 1.4566, 1.3928, 1.4773, 1.4307 
17.8409, 1.4757, 1.3933, 1.4934, 1.4782 
17.8909, 1.4540, 1.4026, 1.4883, 1.4432 
17.9409, 1.4411, 1.4173, 1.4848, 1.4027 
17.9909, 1.4342, 1.4280, 1.5097, 1.2914 
18.0409, 1.3959, 1.4161, 1.5224, 1.2605 
18.0909, 1.4126, 1.4096, 1.4875, 1.3320 
18.1409, 1.4259, 1.4191, 1.4875, 1.3625 
18.1909, 1.4548, 1.4314, 1.4936, 1.3991 
18.2409, 1.4362, 1.4459, 1.5085, 1.3462 
18.2909, 1.4503, 1.4594, 1.5085, 1.3771 
18.3409, 1.4644, 1.4691, 1.5035, 1.3684 
18.3909, 1.4514, 1.4713, 1.4982, 1.3843 
18.4409, 1.4403, 1.4642, 1.4971, 1.3816 
18.4909, 1.4557, 1.4700, 1.5047, 1.3646 
18.5409, 1.4851, 1.4832, 1.5187, 1.4218 
18.5909, 1.5086, 1.5005, 1.5470, 1.4876 
18.6409, 1.5856, 1.5266, 1.5850, 1.5935 
18.6909, 1.6755, 1.5520, 1.6557, 1.8632 
18.7409, 1.6855, 1.5579, 1.6718, 1.8685 
18.7909, 1.6522, 1.5492, 1.6401, 1.7234 
18.8409, 1.5767, 1.5107, 1.6013, 1.5508 
18.8909, 1.5370, 1.4868, 1.5656, 1.5372 
18.9409, 1.5631, 1.4716, 1.5624, 1.5291 
18.9909, 1.5518, 1.4558, 1.5638, 1.5057 
19.0409, 1.5521, 1.4531, 1.5703, 1.4978 
19.0909, 1.5227, 1.4475, 1.5853, 1.4654 
19.1409, 1.5217, 1.4403, 1.5994, 1.4520 
19.1909, 1.5399, 1.4420, 1.6037, 1.4376 
19.2409, 1.5319, 1.4532, 1.5980, 1.4443 
19.2909, 1.5518, 1.4676, 1.5959, 1.5143 
19.3409, 1.5623, 1.4768, 1.5939, 1.4908 
19.3909, 1.5527, 1.4845, 1.5970, 1.5100 
19.4409, 1.5639, 1.4777, 1.6017, 1.5143 
19.4909, 1.5670, 1.4720, 1.6022, 1.5769 
19.5409, 1.5746, 1.4715, 1.6009, 1.5580 
19.5909, 1.5595, 1.4715, 1.5973, 1.5892 
19.6409, 1.5656, 1.4732, 1.5945, 1.5561 
19.6909, 1.5629, 1.4851, 1.5912, 1.5712 
19.7409, 1.5747, 1.4905, 1.5849, 1.5830 
19.7909, 1.5819, 1.4903, 1.5872, 1.5885 
19.8409, 1.5902, 1.4945, 1.5935, 1.6064 
19.8909, 1.5768, 1.4933, 1.5927, 1.5738 
19.9409, 1.5508, 1.4905, 1.5868, 1.5341 
19.9909, 1.5343, 1.5035, 1.5861, 1.5217 
20.0409, 1.5727, 1.5178, 1.5842, 1.4659 
20.0909, 1.5643, 1.5313, 1.5854, 1.4692 
20.1409, 1.5537, 1.5334, 1.6039, 1.4792 
20.1909, 1.5472, 1.5330, 1.6148, 1.4775 
20.2409, 1.5656, 1.5321, 1.5922, 1.4688 
20.2909, 1.5633, 1.5383, 1.5934, 1.5103 
20.3409, 1.5664, 1.5445, 1.5923, 1.5207 
20.3909, 1.5959, 1.5461, 1.5994, 1.5543 
20.4409, 1.6075, 1.5622, 1.6124, 1.5939 
20.4909, 1.6183, 1.5727, 1.6279, 1.5989 
20.5409, 1.6062, 1.5713, 1.6423, 1.6122 
20.5909, 1.6151, 1.5792, 1.6434, 1.6350 
20.6409, 1.6097, 1.5773, 1.6398, 1.6107 
20.6909, 1.6078, 1.5809, 1.6406, 1.6610 
20.7409, 1.6135, 1.5792, 1.6484, 1.6428 
20.7909, 1.6168, 1.5716, 1.6505, 1.5958 
20.8409, 1.6221, 1.5713, 1.6490, 1.7127 
20.8909, 1.6227, 1.5816, 1.6468, 1.7093 
20.9409, 1.6074, 1.5953, 1.6362, 1.6426 
20.9909, 1.6209, 1.6061, 1.6397, 1.6383 
21.0409, 1.6290, 1.6059, 1.6472, 1.6556 
21.0909, 1.6224, 1.5686, 1.6670, 1.6298 
21.1409, 1.6257, 1.5461, 1.6860, 1.5850 
21.1909, 1.6497, 1.5423, 1.7042, 1.6009 
21.2409, 1.6460, 1.5200, 1.6943, 1.6124 
21.2909, 1.6304, 1.5443, 1.6775, 1.6228 
21.3409, 1.6394, 1.5811, 1.6731, 1.6266 
21.3909, 1.6538, 1.6209, 1.7011, 1.7238 
21.4409, 1.7094, 1.6407, 1.7083, 1.7377 
21.4909, 1.6907, 1.6293, 1.7131, 1.7646 
21.5409, 1.6898, 1.5969, 1.7150, 1.7743 
21.5909, 1.6874, 1.5902, 1.6937, 1.7627 
21.6409, 1.6961, 1.5870, 1.6987, 1.8137 
21.6909, 1.6912, 1.5889, 1.7090, 1.7856 
21.7409, 1.7103, 1.6009, 1.7147, 1.7507 
21.7909, 1.7072, 1.6128, 1.7231, 1.7286 
21.8409, 1.6951, 1.6214, 1.7227, 1.6944 
21.8909, 1.7014, 1.6267, 1.7078, 1.6959 
21.9409, 1.6946, 1.6340, 1.7110, 1.6714 
21.9909, 1.7013, 1.6373, 1.7103, 1.6858 
22.0409, 1.7177, 1.6377, 1.7181, 1.7156 
22.0909, 1.7357, 1.6427, 1.7244, 1.7487 
22.1409, 1.7203, 1.6409, 1.7260, 1.7873 
22.1909, 1.7253, 1.6380, 1.7516, 1.7677 
22.2409, 1.7265, 1.6372, 1.7399, 1.7863 
22.2909, 1.7174, 1.6520, 1.7285, 1.7699 
22.3409, 1.7242, 1.6593, 1.7344, 1.7760 
22.3909, 1.7357, 1.6781, 1.7447, 1.7846 
22.4409, 1.7616, 1.7000, 1.7574, 1.7912 
22.4909, 1.7689, 1.6502, 1.7701, 1.7894 
22.5409, 1.8017, 1.6937, 1.8142, 1.8317 
22.5909, 1.8045, 1.6795, 1.8235, 1.8342 
22.6409, 1.8131, 1.6798, 1.7969, 1.8930 
22.6909, 1.8089, 1.6973, 1.8319, 1.8690 
22.7409, 1.7951, 1.7032, 1.8390, 1.8235 
22.7909, 1.7953, 1.6994, 1.8413, 1.8232 
22.8409, 1.7953, 1.6908, 1.8339, 1.8339 
22.8909, 1.8373, 1.6930, 1.8336, 1.8973 
22.9409, 1.8352, 1.7033, 1.8434, 1.9220 
22.9909, 1.8533, 1.7289, 1.8564, 1.8967 
23.0409, 1.8546, 1.7226, 1.8530, 1.9086 
23.0909, 1.8342, 1.7220, 1.8458, 1.9486 
23.1409, 1.8564, 1.7218, 1.8439, 1.9220 
23.1909, 1.8618, 1.7092, 1.8530, 1.9318 
23.2409, 1.8602, 1.6930, 1.8666, 1.9206 
23.2909, 1.8666, 1.6989, 1.8774, 1.9212 
23.3409, 1.8371, 1.7208, 1.8855, 1.8711 
23.3909, 1.8928, 1.7375, 1.8976, 1.8494 
23.4409, 1.9252, 1.7364, 1.9017, 1.9295 
23.4909, 1.9153, 1.7425, 1.8943, 1.9029 
23.5409, 1.9159, 1.7479, 1.8827, 1.9126 
23.5909, 1.9037, 1.7419, 1.8742, 1.8895 
23.6409, 1.8504, 1.7334, 1.8731, 1.9204 
23.6909, 1.8735, 1.7214, 1.8858, 1.9688 
23.7409, 1.8931, 1.7190, 1.8961, 2.0069 
23.7909, 1.8935, 1.7220, 1.9119, 2.0427 
23.8409, 1.8930, 1.7183, 1.9104, 1.9450 
23.8909, 1.9110, 1.7181, 1.9050, 1.9953 
23.9409, 1.9122, 1.7432, 1.9008, 1.9970 
23.9909, 1.9121, 1.7288, 1.9044, 1.9944 
24.0409, 1.8878, 1.7339, 1.9184, 2.0153 
24.0909, 1.9223, 1.7371, 1.9363, 2.0332 
24.1409, 1.9501, 1.7478, 1.9664, 2.0617 
24.1909, 2.0191, 1.7493, 2.0050, 2.2540 
24.2409, 2.0566, 1.7751, 2.0391, 2.2877 
24.2909, 2.0609, 1.7915, 2.0526, 2.2723 
24.3409, 2.0700, 1.7888, 2.0554, 2.2912 
24.3909, 2.0622, 1.7711, 2.0425, 2.2925 
24.4409, 2.0205, 1.7349, 2.0060, 2.2503 
24.4909, 1.9754, 1.7135, 1.9588, 2.2009 
24.5409, 1.9514, 1.7050, 1.9115, 2.2022 
24.5909, 1.9314, 1.6968, 1.9017, 2.1638 
24.6409, 1.9155, 1.7007, 1.8987, 2.1148 
24.6909, 1.9063, 1.7148, 1.8931, 2.0426 
24.7409, 1.9266, 1.7662, 1.9074, 2.0605 
24.7909, 1.9252, 1.7607, 1.9136, 2.0497 
24.8409, 1.9245, 1.7667, 1.9236, 2.0852 
24.8909, 1.9323, 1.7314, 1.9361, 2.1037 
24.9409, 1.9632, 1.7072, 1.9529, 2.1195 
24.9909, 1.9756, 1.7228, 1.9667, 2.1358 
25.0409, 2.0010, 1.7288, 1.9656, 2.2565 
25.0909, 2.0421, 1.7236, 1.9664, 2.2592 
25.1409, 2.0407, 1.7186, 1.9645, 2.2599 
25.1909, 2.0473, 1.7564, 1.9636, 2.2557 
25.2409, 2.0259, 1.7625, 1.9564, 2.2038 
25.2909, 2.0242, 1.7601, 1.9516, 2.2056 
25.3409, 2.0142, 1.7493, 1.9405, 2.1971 
25.3909, 2.0146, 1.7416, 1.9394, 2.2022 
25.4409, 2.0451, 1.7513, 1.9433, 2.2750 
25.4909, 2.0658, 1.7690, 1.9617, 2.2996 
25.5409, 2.0656, 1.7838, 1.9682, 2.2813 
25.5909, 2.0950, 1.8128, 2.0143, 2.2883 
25.6409, 2.1748, 1.8464, 2.1001, 2.3720 
25.6909, 2.2817, 1.8232, 2.2103, 2.4908 
25.7409, 2.4055, 1.9064, 2.3259, 2.6734 
25.7909, 2.4714, 1.9599, 2.4398, 2.8519 
25.8409, 2.5453, 1.9918, 2.5110, 2.9567 
25.8909, 2.5646, 1.9983, 2.4638, 2.9879 
25.9409, 2.5214, 1.9668, 2.4819, 2.8582 
25.9909, 2.4684, 1.9264, 2.4212, 2.8044 
26.0409, 2.3895, 1.8890, 2.3264, 2.7274 
26.0909, 2.2383, 1.8483, 2.2232, 2.5449 
26.1409, 2.1589, 1.8067, 2.1323, 2.3912 
26.1909, 2.0418, 1.7757, 2.0170, 2.4372 
26.2409, 2.0246, 1.7827, 1.9351, 2.4169 
26.2909, 2.0428, 1.8026, 1.9255, 2.3210 
26.3409, 2.0591, 1.8091, 1.9156, 2.3015 
26.3909, 2.0423, 1.7909, 1.8950, 2.2885 
26.4409, 2.0357, 1.7797, 1.9362, 2.2885 
26.4909, 1.9416, 1.7764, 1.9331, 2.2460 
26.5409, 1.9894, 1.7791, 1.9670, 2.2651 
26.5909, 2.0517, 1.7995, 1.8429, 2.2635 
26.6409, 2.1070, 1.8246, 1.8685, 2.3704 
26.6909, 2.1292, 1.8376, 2.0275, 2.4069 
26.7409, 2.1334, 1.8343, 2.0351, 2.4921 
26.7909, 2.1898, 1.8481, 2.0277, 2.4064 
26.8409, 2.1774, 1.8505, 1.9919, 2.3368 
26.8909, 2.0147, 1.8544, 1.9357, 2.3524 
26.9409, 2.1666, 1.8512, 1.9833, 2.3164 
26.9909, 2.1608, 1.8123, 1.9482, 2.4128 
27.0409, 2.0291, 1.8499, 1.9358, 2.3906 
27.0909, 2.0107, 1.8451, 1.8232, 2.3595 
27.1409, 1.9999, 1.8474, 1.8174, 2.3391 
27.1909, 2.0066, 1.8810, 1.8218, 2.3371 
27.2409, 2.0036, 1.8605, 1.8327, 2.3605 
27.2909, 2.0415, 1.7892, 1.8445, 2.4223 
27.3409, 2.0479, 1.7822, 1.8565, 2.4312 
27.3909, 2.0063, 1.7869, 1.8695, 2.4449 
27.4409, 2.0259, 1.7926, 1.8773, 2.4754 
27.4909, 2.0562, 1.8121, 1.8610, 2.4836 
27.5409, 2.0441, 1.8071, 1.8406, 2.4815 
27.5909, 2.0421, 1.8019, 1.8413, 2.4790 
27.6409, 2.0638, 1.7991, 1.8499, 2.4529 
27.6909, 2.1087, 1.8020, 1.8570, 2.5523 
27.7409, 2.1337, 1.8081, 1.8592, 2.5371 
27.7909, 2.1475, 1.8130, 1.8622, 2.5657 
27.8409, 2.3229, 1.8284, 2.0158, 2.6331 
27.8909, 2.1949, 1.8411, 2.0068, 2.6488 
27.9409, 2.2519, 1.8341, 2.1200, 2.5760 
27.9909, 2.3824, 1.8326, 2.1437, 2.5978 
28.0409, 2.2281, 1.8279, 2.1469, 2.4938 
28.0909, 2.2128, 1.8306, 2.1531, 2.5335 
28.1409, 2.2097, 1.8408, 2.1628, 2.5178 
28.1909, 2.2639, 1.8520, 2.1720, 2.6552 
28.2409, 2.2807, 1.8522, 2.2059, 2.6516 
28.2909, 2.2355, 1.8459, 2.2120, 2.5329 
28.3409, 2.4023, 1.8679, 2.2072, 2.5435 
28.3909, 2.2332, 1.8668, 2.2043, 2.6008 
28.4409, 2.3919, 1.8709, 2.2183, 2.5234 
28.4909, 2.3843, 1.8766, 2.2272, 2.4186 
28.5409, 2.3746, 1.8251, 2.2419, 2.5543 
28.5909, 2.3769, 1.8406, 2.2566, 2.3632 
28.6409, 2.2396, 1.8524, 2.2479, 2.6070 
28.6909, 2.2479, 1.8547, 2.2478, 2.6195 
28.7409, 2.4643, 1.8472, 2.2488, 2.6620 
28.7909, 2.4611, 1.7465, 2.2434, 2.6733 
28.8409, 2.4497, 1.7425, 2.1578, 2.6753 
28.8909, 2.4702, 1.7610, 2.2276, 2.6949 
28.9409, 2.4271, 1.7757, 2.2262, 2.6836 
28.9909, 2.4221, 1.7797, 2.1602, 2.6728 
29.0409, 2.4210, 1.7803, 2.1504, 2.6924 
29.0909, 2.4153, 1.7834, 2.1567, 2.6718 
29.1409, 2.1878, 1.7883, 2.1836, 2.6610 
29.1909, 2.2836, 1.7842, 2.1844, 2.6304 
29.2409, 2.2910, 1.7790, 2.1845, 2.6405 
29.2909, 2.2392, 1.7712, 2.1811, 2.6940 
29.3409, 2.2879, 1.7714, 2.1406, 2.5911 
29.3909, 2.2928, 1.9016, 2.1388, 2.7478 
29.4409, 2.5541, 1.9152, 2.2743, 2.8415 
29.4909, 2.5655, 1.9226, 2.2841, 2.8556 
29.5409, 2.6086, 1.9313, 2.2229, 2.8336 
29.5909, 2.5962, 1.9356, 2.2355, 2.7935 
29.6409, 2.3608, 1.9363, 2.2469, 2.6244 
29.6909, 2.3563, 1.8295, 2.2813, 2.5869 
29.7409, 2.3551, 1.8275, 2.2820, 2.5865 
29.7909, 2.4141, 1.8352, 2.2818, 2.7385 
29.8409, 2.4243, 1.8433, 2.2749, 2.7642 
29.8909, 2.3848, 1.7971, 2.2674, 2.8503 
29.9409, 2.3976, 1.7967, 2.2634, 2.8827 
29.9909, 2.4081, 1.7977, 2.2036, 2.9096 
30.0409, 2.4346, 1.8149, 2.3804, 2.9349 
30.0909, 2.6502, 1.8355, 2.3913, 2.8859 
30.1409, 2.6953, 1.8518, 2.2085, 2.8906 
30.1909, 2.4757, 2.0119, 2.2092, 3.0024 
30.2409, 2.5406, 2.0181, 2.2104, 2.8495 
30.2909, 2.5134, 2.0288, 2.2163, 2.7822 
30.3409, 2.4912, 2.0317, 2.0182, 2.7260 
30.3909, 2.5317, 2.0310, 2.2349, 2.7972 
30.4409, 2.5554, 2.2547, 2.4037, 2.8108 
30.4909, 2.5340, 2.2624, 2.4107, 2.7557 
30.5409, 2.5060, 2.2672, 2.4209, 2.6057 
30.5909, 2.4835, 2.2590, 2.4308, 2.8027 
30.6409, 2.4904, 2.2439, 2.3493, 3.0199 
30.6909, 2.5300, 2.2328, 2.3747, 3.0745 
30.7409, 2.5788, 2.2364, 2.3768, 3.0940 
30.7909, 2.5834, 2.2493, 2.3851, 3.0932 
30.8409, 2.9124, 2.2607, 2.3970, 3.0921 
30.8909, 2.9415, 2.2638, 2.4117, 3.1392 
30.9409, 2.9149, 2.2626, 2.3894, 2.8722 
30.9909, 2.9206, 2.2619, 2.4218, 2.8492 
31.0409, 2.9155, 2.2609, 2.5433, 2.8233 
31.0909, 2.9393, 1.8847, 2.5560, 2.8556 
31.1409, 2.9973, 1.8812, 2.6494, 2.8700 
31.1909, 2.8798, 1.8761, 2.5649, 2.9595 
31.2409, 2.8217, 1.8808, 2.5564, 3.1015 
31.2909, 2.8760, 1.8663, 2.5703, 2.9087 
31.3409, 2.8987, 1.8835, 2.5651, 2.9485 
31.3909, 2.9582, -1, 2.5714, 3.0228 
31.4409, 2.9212, -1, 2.5804, 2.9501 
31.4909, 2.9217, -1, 2.4346, 2.9496 
31.5409, 2.9366, -1, 2.5667, 2.9709 
31.5909, 2.9529, -1, 2.5711, 2.9962 
31.6409, 2.9771, -1, 2.5783, 3.0340 
31.6909, 2.9929, -1, 2.4569, 3.0628 
31.7409, 3.0115, -1, 2.4594, 3.0914 
31.7909, 3.2080, -1, 2.4609, 3.4223 
31.8409, 3.2535, -1, 2.4678, 3.4725 
31.8909, 3.1100, -1, 2.4736, 3.3555 
31.9409, 3.0688, -1, 2.4806, 3.2287 
31.9909, 3.0807, -1, 2.4751, 3.2370 
32.0409, 3.0900, -1, 2.4503, 3.2793 
32.0909, 3.1161, -1, 2.4946, 3.1593 
32.1409, 3.0822, -1, 2.3875, 3.2674 
32.1909, 3.1399, -1, 2.3961, 3.3591 
32.2409, 3.1113, -1, 2.4145, 3.2867 
32.2909, 3.1786, -1, 2.4234, 3.3993 
32.3409, 3.4176, -1, 2.4305, 3.4523 
32.3909, 3.4147, -1, 2.4330, 3.4423 
32.4409, 3.4003, -1, 2.3348, 3.7737 
32.4909, 3.4272, -1, 2.3337, 3.4410 
32.5409, 3.4480, -1, 2.3304, 3.8225 
32.5909, 3.4842, -1, 2.3274, 3.8926 
32.6409, 3.5850, -1, 2.3308, 4.0813 
32.6909, 3.5437, -1, 2.3414, 3.9902 
32.7409, 3.5997, -1, 2.3765, 4.0247 
32.7909, 3.5859, -1, 2.3972, 3.9746 
32.8409, 3.6350, -1, 2.4182, 4.0367 
32.8909, 3.6583, -1, 2.4362, 4.0591 
32.9409, 3.7291, -1, 2.4521, 4.1714 
32.9909, 3.6291, -1, 2.4644, 4.0070 
33.0409, 3.6444, -1, 2.4087, 3.9971 
33.0909, 3.7097, -1, 2.3398, 4.3335 
33.1409, 3.7461, -1, 2.3589, 4.4146 
33.1909, 3.3983, -1, 2.3701, 4.4981 
33.2409, 3.5377, -1, 2.4031, 4.6866 
33.2909, 3.6200, -1, 2.4614, 4.7720 
33.3409, 4.3357, -1, 2.5217, 5.1609 
33.3909, 4.4714, -1, 2.5686, 5.4008 
33.4409, 4.5960, -1, 2.6590, 5.0637 
33.4909, 4.5347, -1, 2.6622, 4.9815 
33.5409, 4.5339, -1, 2.6642, 4.9123 
33.5909, 4.4041, -1, 2.4216, 4.7285 
33.6409, 4.6155, -1, 2.6359, 4.6295 
33.6909, 4.3557, -1, 2.5980, 4.3204 
33.7409, 4.2149, -1, 2.8451, 4.0088 
33.7909, 4.2068, -1, 3.0908, 3.8966 
33.8409, 4.3969, -1, 3.3660, 3.9626 
33.8909, 4.7194, -1, 3.3649, 4.2253 
33.9409, 4.7960, -1, 3.3692, 4.2933 
33.9909, 4.6193, -1, 2.3328, 4.8733 
34.0409, 5.3937, -1, 2.3454, 5.8292 
34.0909, 5.7799, -1, 2.3555, 6.3506 
34.1409, 5.7623, -1, 2.3524, 6.3306 
34.1909, 5.3251, -1, 2.3492, 6.0691 
34.2409, 4.4567, -1, 2.3461, 4.8789 
34.2909, 4.9136, -1, -1, 4.9136 
34.3409, 4.9955, -1, -1, 4.9955 
34.3909, 5.0709, -1, -1, 5.0709 
34.4409, 4.4138, -1, -1, 4.4138 
34.4909, 4.6631, -1, -1, 4.6631 
34.5409, 4.9705, -1, -1, 4.9705 
34.5909, 7.4771, -1, -1, 7.4771 
34.6409, 7.5917, -1, -1, 7.5917 
34.6909, 7.9024, -1, -1, 7.9024 


